Zero-shot Hazard Identification in Autonomous Driving: A Case Study on the COOOL Benchmark

This paper presents our submission to the COOOL competition, a novel benchmark for detecting and classifying out-of-label hazards in autonomous driving. Our approach integrates diverse methods across three core tasks: (i) driver reaction detection, (ii) hazard object identification, and (iii) hazard captioning. We propose kernel-based change point detection on bounding boxes and optical flow dynamics for driver reaction detection to analyze motion patterns. For hazard identification, we combined a naive proximity-based strategy with object classification using a pre-trained ViT model. At last, for hazard captioning, we used the MOLMO vision-language model with tailored prompts to generate precise and context-aware descriptions of rare and low-resolution hazards. The proposed pipeline outperformed the baseline methods by a large margin, reducing the relative error by 33%, and scored 2nd on the final leaderboard consisting of 32 teams.

==> figures/hazards/captions/10.txt <==
Large cloud of smoke ahead.
Bird / Deer / Snake / Fox / Squirrel


==> figures/hazards/captions/11.txt <==
Large yellow object on road.
Traffic light Road sign Animal crossing Traffic camera Road work ahead


==> figures/hazards/captions/12.txt <==
Burning cargo on road.
Traffic light Truck Fire Orange object Road


==> figures/hazards/captions/13.txt <==
Car ahead, potential collision risk.
Wildlife crossing sign Deer Fox Bear Wild boar


==> figures/hazards/captions/16.txt <==
Cat crossing road ahead.
Cat Dog Fox Rabbit Snake


==> figures/hazards/captions/17.txt <==
Large bush obstructs road ahead.
Vehicle Bush Animal obstacle hazard


==> figures/hazards/captions/18.txt <==
Bear crossing road ahead.
Bear Wildlife Danger Road Safety Animal Crossing


==> figures/hazards/captions/19.txt <==
Large turtle crossing road ahead.
Turtle Dog Cat Rabbit Squirrel


==> figures/hazards/captions/2.txt <==
Dog on leash in middle of road.
Dog Cat Bird Snake Lizard


==> figures/hazards/captions/20.txt <==
Pig on road ahead.
Pig Cow Goat Dog Cat


==> figures/hazards/captions/21.txt <==
Dog running in middle of road.
Dog Cat Deer Rabbit Fox


==> figures/hazards/captions/22.txt <==
Horse on road, potential danger.
Horse Dog Cat Deer Wild boar


==> figures/hazards/captions/23.txt <==
Deer crossing the road ahead.
Deer Wild boar Wolf Bear Fox


==> figures/hazards/captions/24.txt <==
Deer crossing road ahead.
Deer Bird Cat Dog Small mammal


==> figures/hazards/captions/25.txt <==
Snake on road ahead.
Snake Alligator Crocodile Lizard Amphibian


==> figures/hazards/captions/26.txt <==
Horse on road, immediate danger.
Horse Dog Cat Deer Bear


==> figures/hazards/captions/27.txt <==
Car ahead, potential collision.
Deer Wolf Bear Wild boar Rabbit


==> figures/hazards/captions/3.txt <==
Bird flying across road.
Bird Wildlife 交通安全 公路上 异常情况


==> figures/hazards/captions/30.txt <==
Car ahead, potential collision risk.
Deer Fox Wolf Wild boar Rabbit


==> figures/hazards/captions/31.txt <==
Car ahead, potential collision risk.
Deer Wild boar Wolf Fox Bear


==> figures/hazards/captions/4.txt <==
Car ahead, possible fire hazard.
Bird Deer Fox Snake Rabbit


==> figures/hazards/captions/7.txt <==
Fallen object on roadway ahead.
Wildlife on road Vehicle debris Animal on road Road work zone Unidentified hazard


==> figures/hazards/captions/8.txt <==
Car accident on road ahead.
Traffic light Snowman Deer Dog Cat


==> figures/hazards/captions/9.txt <==
Cardboard boxes lying in middle of road.
Roadkill Cardboard box Pet debris Wildlife hazard Traffic hazard

